Single and coupled cavity mode sensing schemes using a diagnostic field

Precise optical mode matching is of critical importance in experiments using squeezed-vacuum states. Automatic spatial-mode matching schemes have the potential to reduce losses and improve loss stability. However, in quantum-enhanced coupled-cavity experiments, such as gravitational-wave detectors, one must also ensure that the sub-cavities are also mode matched. We propose a new mode sensing scheme, which works for simple and coupled cavities. The scheme requires no moving parts, nor tuning of Gouy phases. Instead a diagnostic field tuned to the HG20/LG10 mode frequency is used. The error signals are derived to be proportional to the difference in waist position, and difference in Rayleigh ranges, between the sub-cavity eigenmodes. The two error signals are separable by 90 degrees of demodulation phase. We demonstrate reasonable error signals for a simplified Einstein Telescope optical design. This work will facilitate routine use of extremely high levels of squeezing in current and future gravitational-wave detectors.

==> CHANGES.txt <==
2023 04 06 - This is the version that will be used for PnP

2023 04 25 (first commit of the day) - This is the version with feedback from Carl & Joris

2023 04 26 - This is the version that was used for PnP-v2 


Submission Change Log
Change title to remove RF - Not RF, would be audio in aLIGO.

